On Local Mutual-Information Privacy

Local mutual-information privacy (LMIP) is a privacy notion that aims to quantify the reduction of uncertainty about the input data when the output of a privacy-preserving mechanism is revealed. We study the relation of LMIP with local differential privacy (LDP), the de facto standard notion of privacy in context-independent (CI) scenarios, and with local information privacy (LIP), the state-of-the-art notion for context-dependent settings. We establish explicit conversion rules, i.e., bounds on the privacy parameters for an LMIP mechanism to also satisfy LDP/LIP, and vice versa. We use our bounds to formally verify that LMIP is a weak privacy notion. We also show that uncorrelated Gaussian noise is the best-case noise in terms of CI-LMIP if both the input data and the noise are subject to an average power constraint.

==> fig/LDP_to_LMIDP.csv <==
1,20,1.7329
2,10,1.0137
3,6.6667,0.71921
4,5,0.55786
5,4,0.4558
6,3.3333,0.38538
7,2.8571,0.33383
8,2.5,0.29446
9,2.2222,0.2634
10,2,0.23828
11,1.8182,0.21753
12,1.6667,0.20011
13,1.5385,0.18527
14,1.4286,0.17248
15,1.3333,0.16135
16,1.25,0.15156
17,1.1765,0.1429
18,1.1111,0.13517
19,1.0526,0.12823
20,1,0.12198
21,0.95238,0.1163
22,0.90909,0.11113
23,0.86957,0.1064
24,0.83333,0.10205
25,0.8,0.098052
26,0.76923,0.094351
27,0.74074,0.090919
28,0.71429,0.087728
29,0.68966,0.084754
30,0.66667,0.081975
31,0.64516,0.079372
32,0.625,0.076929
33,0.60606,0.074632
34,0.58824,0.072469
35,0.57143,0.070427
36,0.55556,0.068497
37,0.54054,0.066671
38,0.52632,0.064939
39,0.51282,0.063295
40,0.5,0.061732
41,0.4878,0.060244
42,0.47619,0.058826
43,0.46512,0.057474
44,0.45455,0.056182
45,0.44444,0.054947
46,0.43478,0.053766
47,0.42553,0.052634
48,0.41667,0.051548
49,0.40816,0.050507
50,0.4,0.049507
51,0.39216,0.048545
52,0.38462,0.04762
53,0.37736,0.04673
54,0.37037,0.045873
55,0.36364,0.045046
56,0.35714,0.044249
57,0.35088,0.043479
58,0.34483,0.042736
59,0.33898,0.042018
60,0.33333,0.041323
61,0.32787,0.040651
62,0.32258,0.040001
63,0.31746,0.039371
64,0.3125,0.03876
65,0.30769,0.038169
66,0.30303,0.037595
67,0.29851,0.037038
68,0.29412,0.036497
69,0.28986,0.035972
70,0.28571,0.035462
71,0.28169,0.034966
72,0.27778,0.034483
73,0.27397,0.034014
74,0.27027,0.033558
75,0.26667,0.033113
76,0.26316,0.03268
77,0.25974,0.032259
78,0.25641,0.031848
79,0.25316,0.031447
80,0.25,0.031056
81,0.24691,0.030675
82,0.2439,0.030303
83,0.24096,0.02994
84,0.2381,0.029586
85,0.23529,0.02924
86,0.23256,0.028902
87,0.22989,0.028572
88,0.22727,0.028249
89,0.22472,0.027933
90,0.22222,0.027625
91,0.21978,0.027323
92,0.21739,0.027027
93,0.21505,0.026738
94,0.21277,0.026455
95,0.21053,0.026178
96,0.20833,0.025907
97,0.20619,0.025641
98,0.20408,0.025381
99,0.20202,0.025126
100,0.2,0.024876


==> fig/LMIDP_LDP_bounds_dim1_noiseVar10.csv <==
2.2204e-16,0.24817,0.30623,0.083949
0.52632,0.090681,0.18378,0.00055307
1.0526,0.020563,0.1252,1.9697e-08
1.5789,0.0027066,0.12807,2.0597e-15
2.1053,0.00019779,0.12473,5.1711e-25
2.6316,7.7936e-06,0.12433,2.8694e-37
3.1579,1.6241e-07,0.12432,3.3778e-52
3.6842,1.7663e-09,0.12432,8.2447e-70
4.2105,9.9347e-12,0.12432,4.1142e-90
4.7368,2.8706e-14,0.12432,4.1585e-113
5.2632,4.2404e-17,0.12432,8.46e-139
5.7895,3.1905e-20,0.12432,3.4482e-167
6.3158,1.2192e-23,0.12432,2.8061e-198
6.8421,2.3612e-27,0.12432,4.5476e-232
7.3684,2.3133e-31,0.12189,1.4647e-268
7.8947,1.1448e-35,0.12431,9.3609e-308
8.4211,2.8587e-40,0.12432,0
8.9474,3.5981e-45,0.12432,0
9.4737,2.2809e-50,0.12432,0
10,7.2774e-56,0.12429,0


==> fig/LMIDP_LDP_bounds_dim5_noiseVar10.csv <==
2.2204e-16,0.5205,0.66077,0.18634
0.52632,0.39379,0.58543,0.039994
1.0526,0.27505,0.54369,0.0034699
1.5789,0.17572,0.5288,0.00010672
2.1053,0.10186,0.52628,1.0791e-06
2.6316,0.053226,0.48428,3.4334e-09
3.1579,0.024932,0.52617,3.3483e-12
3.6842,0.010422,0.52617,9.8413e-16
4.2105,0.0038736,0.52617,8.6218e-20
4.7368,0.0012762,0.52525,2.2342e-24
5.2632,0.0003718,0.52617,1.7029e-29
5.7895,9.5582e-05,0.52617,3.8024e-35
6.3158,2.1646e-05,0.52615,2.4796e-41
6.8421,4.3124e-06,0.52617,4.7109e-48
7.3684,7.5486e-07,0.52616,2.6026e-55
7.8947,1.1598e-07,0.52616,4.1749e-63
8.4211,1.5628e-08,0.52612,1.942e-71
8.9474,1.8453e-09,0.52615,2.6171e-80
9.4737,1.9083e-10,0.52616,1.0208e-89
10,1.7274e-11,0.52616,1.1517e-99


==> fig/LMIDP_to_LDP.csv <==
2.2204e-16,0.9029,0.43944,0.31331,0.14114,0.099099,0.044044
0.10101,0.89875,0.41233,0.28095,0.10458,0.064618,0.017795
0.20202,0.89451,0.38752,0.25291,0.080275,0.045419,0.010399
0.30303,0.8904,0.36533,0.2293,0.064624,0.034859,0.007406
0.40404,0.88694,0.34562,0.20949,0.054195,0.028603,0.0055333
0.50505,0.88374,0.32891,0.194,0.047422,0.02454,0.0047194
0.60606,0.88122,0.31432,0.18102,0.042379,0.02169,0.0043379
0.70707,0.87874,0.3019,0.17013,0.038702,0.019795,0.0039479
0.80808,0.87766,0.29157,0.16215,0.036113,0.018069,0.0035163
0.90909,0.87647,0.28289,0.15514,0.033695,0.017089,0.0030389
1.0101,0.87564,0.27563,0.14972,0.032303,0.016033,0.0025108
1.1111,0.87484,0.26967,0.14477,0.030918,0.014977,0.0019642
1.2121,0.87451,0.26458,0.14154,0.029948,0.014654,0.001641
1.3131,0.87416,0.2608,0.13883,0.028875,0.014296,0.0012835
1.4141,0.87376,0.25758,0.13657,0.027915,0.013901,0.00088793
1.5152,0.87332,0.25505,0.13448,0.027477,0.013463,0.00045034
1.6162,0.87284,0.25319,0.13307,0.026993,0.012979,1e-30
1.7172,0.8723,0.25211,0.13199,0.026458,0.012444,1e-30
1.8182,0.87171,0.25109,0.13097,0.025865,0.011851,1e-30
1.9192,0.87106,0.25043,0.13031,0.02521,0.011196,1e-30
2.0202,0.87033,0.24971,0.12959,0.024485,0.010471,1e-30
2.1212,0.86953,0.24891,0.12879,0.023682,0.0096684,1e-30
2.2222,0.86864,0.24802,0.1279,0.022795,0.008781,1e-30
2.3232,0.86766,0.24704,0.12692,0.021813,0.0077992,1e-30
2.4242,0.86657,0.24595,0.12583,0.020727,0.006713,1e-30
2.5253,0.86537,0.24475,0.12463,0.019525,0.0055115,1e-30
2.6263,0.86404,0.24342,0.1233,0.018196,0.0041822,1e-30
2.7273,0.86257,0.24195,0.12183,0.016726,0.0027116,1e-30
2.8283,0.86094,0.24032,0.1202,0.015099,0.0010847,1e-30
2.9293,0.85914,0.23852,0.1184,0.013299,1e-30,1e-30
3.0303,0.85715,0.23653,0.11641,0.011308,1e-30,1e-30
3.1313,0.85495,0.23433,0.11421,0.0091051,1e-30,1e-30
3.2323,0.85251,0.23189,0.11177,0.0066682,1e-30,1e-30
3.3333,0.84982,0.2292,0.10908,0.0039723,1e-30,1e-30
3.4343,0.84684,0.22622,0.1061,0.00098994,1e-30,1e-30
3.5354,0.84354,0.22292,0.1028,1e-30,1e-30,1e-30
3.6364,0.83989,0.21927,0.099146,1e-30,1e-30,1e-30
3.7374,0.83585,0.21523,0.095108,1e-30,1e-30,1e-30
3.8384,0.83138,0.21076,0.09064,1e-30,1e-30,1e-30
3.9394,0.82644,0.20582,0.085698,1e-30,1e-30,1e-30
4.0404,0.82097,0.20035,0.080231,1e-30,1e-30,1e-30
4.1414,0.81492,0.1943,0.074182,1e-30,1e-30,1e-30
4.2424,0.80823,0.18761,0.067491,1e-30,1e-30,1e-30
4.3434,0.80083,0.18021,0.060089,1e-30,1e-30,1e-30
4.4444,0.79264,0.17202,0.051899,1e-30,1e-30,1e-30
4.5455,0.78358,0.16296,0.04284,1e-30,1e-30,1e-30
4.6465,0.77356,0.15294,0.032817,1e-30,1e-30,1e-30
4.7475,0.76247,0.14185,0.021729,1e-30,1e-30,1e-30
4.8485,0.7502,0.12958,0.0094625,1e-30,1e-30,1e-30
4.9495,0.73663,0.11601,1e-30,1e-30,1e-30,1e-30
5.0505,0.72162,0.101,1e-30,1e-30,1e-30,1e-30
5.1515,0.70501,0.084391,1e-30,1e-30,1e-30,1e-30
5.2525,0.68664,0.066018,1e-30,1e-30,1e-30,1e-30
5.3535,0.66631,0.045692,1e-30,1e-30,1e-30,1e-30
5.4545,0.64383,0.023205,1e-30,1e-30,1e-30,1e-30
5.5556,0.61895,1e-30,1e-30,1e-30,1e-30,1e-30
5.6566,0.59143,1e-30,1e-30,1e-30,1e-30,1e-30
5.7576,0.56098,1e-30,1e-30,1e-30,1e-30,1e-30
5.8586,0.5273,1e-30,1e-30,1e-30,1e-30,1e-30
5.9596,0.49004,1e-30,1e-30,1e-30,1e-30,1e-30
6.0606,0.44881,1e-30,1e-30,1e-30,1e-30,1e-30
6.1616,0.40321,1e-30,1e-30,1e-30,1e-30,1e-30
6.2626,0.35276,1e-30,1e-30,1e-30,1e-30,1e-30
6.3636,0.29694,1e-30,1e-30,1e-30,1e-30,1e-30
6.4646,0.2352,1e-30,1e-30,1e-30,1e-30,1e-30
6.5657,0.16689,1e-30,1e-30,1e-30,1e-30,1e-30
6.6667,0.091319,1e-30,1e-30,1e-30,1e-30,1e-30
6.7677,0.0077177,1e-30,1e-30,1e-30,1e-30,1e-30
6.8687,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
6.9697,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.0707,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.1717,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.2727,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.3737,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.4747,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.5758,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.6768,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.7778,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.8788,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.9798,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.0808,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.1818,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.2828,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.3838,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.4848,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.5859,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.6869,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.7879,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.8889,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.9899,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
9.0909,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
9.1919,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
9.2929,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
9.3939,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
9.4949,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
9.596,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
9.697,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
9.798,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
9.899,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
10,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30

